Relocation of compact sets in $\mathbb{R}^n$ by diffeomorphisms and linear separability of datasets in $\mathbb{R}^n$

Relocation of compact sets in an $n$-dimensional manifold by self-diffeomorphism is of its own interest as well as significant potential applications to data classification in data science. This paper presents a theory for relocating a finite number of compact sets in $\mathbb{R}^n$ to be relocated to arbitrary target domains in $\mathbb{R}^n$ by diffeomorphisms of $\mathbb{R}^n$. Furthermore, we prove that for any such collection, there exists a differentiable embedding into $\mathbb{R}^{n+1}$ such that their images become linearly separable. As applications of the established theory, we show that a finite number of compact datasets in $\mathbb{R}^n$ can be made linearly separable by width-$n$ deep neural networks (DNNs) with Leaky-ReLU, ELU, or SELU activation functions, under a mild condition. In addition, we show that any finite number of mutually disjoint compact datasets in $\mathbb{R}^n$ can be made linearly separable in $\mathbb{R}^{n+1}$ by a width-$(n+1)$ DNN.

==> README_arxiv.txt <==
arXiv 更新包说明
整理日期：2026-09-04

一、使用哪一个文件

arxiv-source.zip 是实际供 arXiv Replace 上传的源码包。
Yang-Zhou-Zhou.pdf 是本地预览稿，不在源码 ZIP 内。
文件夹中的 Yang-Zhou-Zhou.tex 与七张 PNG 是 ZIP 的展开副本，便于后续编辑。
README_arxiv.txt 仅供您阅读，不必上传到 arXiv。

二、本次清理

移除了 J. Eur. Math. Soc. (submitted)、JEMS Logo 占位框、期刊页眉及其横线、EMS 专用作者元数据接口和模板空白尾页。
改用普通 article 文档类、A4 单栏、11pt 字体、25mm 页边距和页底页码；没有添加其他期刊名称或投稿状态。
六处图片浮动选项由 [t] 改为 [tbp]，避免图被推到参考文献之后；增加了防止段落首尾孤行的排版设置。

三、内容保留与核验

以 D:\Latex\Relocation of compact sets\Yang-Zhou-Zhou.tex 及其原 PDF 对应的参考文献为基准；未混用同目录其他论文版本，也未混用此前 AAM 版本。
除上述六处图片浮动选项外，正文、公式、内嵌绘图源和图注在统一换行后逐字一致。
标题、摘要、作者顺序、邮箱、单位、通信作者、关键词、MSC、致谢和资助声明均保留。
MSC 保留原 JEMS 模板实际含义：Primary 68T07；Secondary 57R50。
本稿资助保持原文的 NSFC 12531017，没有添加其他版本的资助信息。
十条参考文献从原 .bbl 原样嵌入主 .tex，避免较新的 .bib 重新生成时改变原 PDF 的文献信息。
因此本上传包不需要额外 .bib、.bbl、.bst，也不需要 ems-journal-jems.sty；这不是遗漏文件。
七张 PNG 均与原件 SHA-256 一致；原 D: 目录文件未修改。
学术交叉引用编号已与原稿核对；移除的 MyLastPage 仅为期刊模板尾页标记。
最终 PDF 共 18 页，已逐页检查。使用本地 TeX Live 2024 / pdfLaTeX 从 ZIP 解压后独立编译通过，最终 LaTeX 日志无错误、未定义引用或版面溢出警告。

四、在 arXiv 上更新

在原文章记录中选择 Replace，上传 arxiv-source.zip，不要另建一篇同题新投稿。
编译器选择 pdflatex；主文件选择 Yang-Zhou-Zhou.tex。
上传后以 arXiv 实际生成的 PDF 为准，再检查首页、作者信息、公式、图和参考文献。
若旧 Comments 中还有 submitted to JEMS 等信息，请自行删除；未正式发表时，Journal reference 不填写投稿中的期刊名称。
可用的更新说明：Formatting updated; obsolete journal-specific header removed. Mathematical content unchanged.
Replace 将生成新版本；旧版本仍会保留。这次只准备了本地文件，未代您在 arXiv 上执行更新。

官方说明：
https://info.arxiv.org/help/submit_tex.html
https://info.arxiv.org/help/replace.html
https://info.arxiv.org/help/jref.html

